On Domain Decomposition for Magnetostatic Problems in 3D

The simulation of three dimensional magnetostatic problems plays an important role, for example when simulating synchronous electric machines. Building on prior work that developed a domain decomposition algorithm using isogeometric analysis, this paper extends the method to support subdomains composed of multiple patches. This extension enables load-balancing across available CPUs, facilitated by graph partitioning tools such as METIS. The proposed approach enhances scalability and flexibility, making it suitable for large-scale simulations in diverse industrial contexts.

==> data/decomp_data.csv <==
deg,divs,patchs,subs,pri,cond,iter,err
1,2,27,2,0,1.56130795186368,7,1.53764682936524
1,3,27,2,0,1.580652073032,7,1.03032023633481
1,4,27,2,0,1.59298718800397,8,0.774122505024577
1,6,27,2,0,1.61047986256668,8,0.516742423693138
1,8,27,2,0,1.62345040245996,8,0.38773063246164
2,2,27,2,0,1.60441633182476,8,0.107283194210447
2,3,27,2,0,1.61860690571942,7,0.0471450493129696
2,4,27,2,0,1.63259315327318,7,0.0264065353664655
2,6,27,2,0,1.65246409748022,8,0.0116962122169949
2,8,27,2,0,1.66648830148994,8,0.00657072559845226
3,2,27,2,0,1.62498142072568,8,0.00592596365970743
3,3,27,2,0,1.64460900263967,8,0.0020426553748044
3,4,27,2,0,1.65704591202511,8,0.000877695802392269
3,6,27,2,0,1.67689611191724,8,0.00026870102340717
3,8,27,2,0,1.69075363344209,8,0.000115128269911
1,2,27,3,1,2.54222322484733,9,1.53765880482582
1,3,27,3,1,2.79435859748739,10,1.03032242529449
1,4,27,3,1,2.99362351982203,10,0.774123024768347
1,6,27,3,1,3.30531392286111,11,0.516742496170064
1,8,27,3,1,3.54494657092634,11,0.387730650003065
2,2,27,3,1,3.12678683744295,10,0.107375593999147
2,3,27,3,1,3.43875134392125,11,0.0471576854336168
2,4,27,3,1,3.68917308309297,11,0.0264109831138011
2,6,27,3,1,4.07137803786943,12,0.0116970761142247
2,8,27,3,1,4.3608840426618,13,0.00657099955488888
3,2,27,3,1,3.56222493834204,11,0.00592614625147096
3,3,27,3,1,3.89226194132115,12,0.00204281039431385
3,4,27,3,1,4.15929226553416,12,0.000877697421131287
3,6,27,3,1,4.5744915686119,13,0.000268701598144529
3,8,27,3,1,4.88882806765863,14,0.000115128581711964
1,2,27,4,4,4.15130684888277,13,1.5376746903819
1,3,27,4,4,4.70284833096196,14,1.03032610320802
1,4,27,4,4,5.10761381696613,14,0.774123763567503
1,6,27,4,4,5.69947688351133,15,0.516742597324618
1,8,27,4,4,6.13221554972633,15,0.387730674070417
2,2,27,4,4,5.35634600639126,14,0.10754815445797
2,3,27,4,4,5.96674453527191,15,0.0471744162951654
2,4,27,4,4,6.40051403612726,15,0.0264174735885164
2,6,27,4,4,7.05534985815752,16,0.0116982666102326
2,8,27,4,4,7.54115691715825,17,0.00657137013412653
3,2,27,4,4,6.20176047458575,15,0.00592637020164464
3,3,27,4,4,6.74336957833933,16,0.00204303187438097
3,4,27,4,4,7.208073878605,16,0.000877700307944012
3,6,27,4,4,7.89158378118564,17,0.000268702815039399
3,8,27,4,4,8.39020181654611,17,0.000115143206471299
1,2,27,5,6,3.37409428584184,11,1.53767954091399
1,3,27,5,6,3.8441462218597,12,1.03032588899733
1,4,27,5,6,4.2009447660375,12,0.774123786974606
1,6,27,5,6,4.7408877875758,13,0.516742598267263
1,8,27,5,6,5.14933449404725,14,0.387730674240676
2,2,27,5,6,4.43282335450406,12,0.107524644408287
2,3,27,5,6,4.97300835927457,13,0.0471757970724258
2,4,27,5,6,5.39409222533199,14,0.0264173142300456
2,6,27,5,6,6.02162539587214,15,0.0116982667750233
2,8,27,5,6,6.49054784374217,16,0.00657137212263989
3,2,27,5,6,5.18554113428956,13,0.0059263769279196
3,3,27,5,6,5.72571887971668,14,0.00204302351119291
3,4,27,5,6,6.16593671965455,15,0.00087769988178635
3,6,27,5,6,6.83305712920317,16,0.000268704214533558
3,8,27,5,6,7.33414324749089,17,0.00011513153245144
1,2,27,6,8,4.0249527713782,12,1.5376750888225
1,3,27,6,8,4.59607155558042,13,1.03032571747709
1,4,27,6,8,5.03774568547878,14,0.77412370006474
1,6,27,6,8,5.70771330444577,15,0.516742587545605
1,8,27,6,8,6.21469653284584,16,0.387730671682309
2,2,27,6,8,5.32952005278973,14,0.107528279293153
2,3,27,6,8,5.98315871367854,15,0.0471733120986996
2,4,27,6,8,6.51615756679304,16,0.0264168253302146
2,6,27,6,8,7.29760758981724,17,0.0116981484416492
2,8,27,6,8,7.88168630562833,18,0.00657133305682063
3,2,27,6,8,6.23640785645967,15,0.00592638535395344
3,3,27,6,8,6.93474991812643,16,0.00204300341471621
3,4,27,6,8,7.47265378321751,17,0.000877700088653606
3,6,27,6,8,8.30614823303599,18,0.00026870848384869
3,8,27,6,8,8.92819655123843,19,0.000115141674398959
1,2,27,7,12,2.92230805716031,11,1.53768861833209
1,3,27,7,12,3.34625091002522,12,1.03032820264548
1,4,27,7,12,3.6740573722033,13,0.774124240615993
1,6,27,7,12,4.17480835111242,14,0.516742660536517
1,8,27,7,12,4.56052391800187,15,0.387730689045073
2,2,27,7,12,3.87951611763125,13,0.107635817217968
2,3,27,7,12,4.37640784007136,14,0.047185948482146
2,4,27,7,12,4.78312967860318,15,0.0264213590658559
2,6,27,7,12,5.39163573805498,16,0.0116990015602295
2,8,27,7,12,5.85483415543898,17,0.0065716001163792
3,2,27,7,12,4.56708706087621,14,0.00592651736074623
3,3,27,7,12,5.10505808765412,15,0.00204316202951193
3,4,27,7,12,5.52666066394019,16,0.000877702044666604
3,6,27,7,12,6.19196441542072,17,0.000268707014088217
3,8,27,7,12,6.69439987564672,18,0.000115136774231636
1,2,27,8,12,3.10098672616949,11,1.53769344253092
1,3,27,8,12,3.60611883645638,12,1.03032971574853
1,4,27,8,12,3.99140650746529,13,0.774124525946282
1,6,27,8,12,4.56988382736948,14,0.516742700491343
1,8,27,8,12,5.00945092642572,15,0.387730698598321
2,2,27,8,12,4.25918075219516,13,0.107710777171884
2,3,27,8,12,4.803256932461,14,0.0471922590069519
2,4,27,8,12,5.27104916516445,15,0.0264240028536828
2,6,27,8,12,5.95299242824131,16,0.0116994800897639
2,8,27,8,12,6.46996846786955,17,0.00657174902215724
3,2,27,8,12,5.0133729282587,15,0.00592658438657582
3,3,27,8,12,5.6443166080901,16,0.00204325484423573
3,4,27,8,12,6.10728446548903,17,0.000877701463956582
3,6,27,8,12,6.85163539052267,18,0.000268704089990942
3,8,27,8,12,7.40750828014931,18,0.000115157993688602
1,2,27,9,15,3.00750895960943,11,1.53768636368816
1,3,27,9,15,3.52936422225346,12,1.03032847632028
1,4,27,9,15,3.93507246726476,12,0.77412423829373
1,6,27,9,15,4.55417949019209,14,0.51674266074889
1,8,27,9,15,5.02106088373964,15,0.387730688985143
2,2,27,9,15,4.18735173294874,13,0.107660048032401
2,3,27,9,15,4.80224915770096,14,0.0471854910845867
2,4,27,9,15,5.28902212208378,15,0.026421605211563
2,6,27,9,15,6.01230241972343,16,0.0116990103433346
2,8,27,9,15,6.55328093586465,17,0.00657159911686984
3,2,27,9,15,5.04340285180673,14,0.00592654454913524
3,3,27,9,15,5.67120903455264,15,0.00204316511221073
3,4,27,9,15,6.17551160086763,16,0.000877700572206088
3,6,27,9,15,6.94723703636926,17,0.000268704800730702
3,8,27,9,15,7.52678138824345,18,0.000115134516215774
1,2,27,10,17,2.80213279161767,10,1.53768744958101
1,3,27,10,17,3.29091104316422,12,1.03032815425718
1,4,27,10,17,3.67390945696912,12,0.774124175154244
1,6,27,10,17,4.25869799416794,13,0.516742649693296
1,8,27,10,17,4.7034465847926,14,0.387730686118448
2,2,27,10,17,3.89227574754229,13,0.107642807155268
2,3,27,10,17,4.49720652720122,13,0.0471841888626279
2,4,27,10,17,4.95282509610148,14,0.0264208815369506
2,6,27,10,17,5.65099544779552,15,0.011698867023195
2,8,27,10,17,6.1773382381616,16,0.00657155227939868
3,2,27,10,17,4.74117378233111,14,0.00592652917262805
3,3,27,10,17,5.3150333678205,15,0.00204313275707637
3,4,27,10,17,5.81643968357221,16,0.00087769996164103
3,6,27,10,17,6.56484336993879,17,0.000268703332737531
3,8,27,10,17,7.12914835862729,18,0.000115132417178253
1,2,27,11,17,2.75483936907525,11,1.53769473337426
1,3,27,11,17,3.23082281626096,12,1.03032954078328
1,4,27,11,17,3.59124159236226,12,0.774124485000012
1,6,27,11,17,4.14087537333771,14,0.516742692513716
1,8,27,11,17,4.55494368355629,14,0.387730696454057
2,2,27,11,17,3.81125717871917,13,0.107703441902736
2,3,27,11,17,4.363723785401,14,0.0471914873096417
2,4,27,11,17,4.79421913746657,15,0.0264235214885491
2,6,27,11,17,5.44329081115075,16,0.0116993743672156
2,8,27,11,17,5.93190707000344,17,0.00657171293489422
3,2,27,11,17,4.57968074076465,14,0.00592658544595903
3,3,27,11,17,5.13279820575835,15,0.00204322976895759
3,4,27,11,17,5.59140693736335,16,0.000877701667240422
3,6,27,11,17,6.28808149696056,17,0.000268705953976829
3,8,27,11,17,6.81220018713188,18,0.000115137439707999
1,2,27,12,19,2.28379730183589,10,1.5376947690247
1,3,27,12,19,2.69069084339564,11,1.03032967743544
1,4,27,12,19,3.00541450726975,12,0.774124531204691
1,6,27,12,19,3.49298433768862,13,0.516742700565487
1,8,27,12,19,3.87242272319309,14,0.387730698569666
2,2,27,12,19,3.21020817547886,12,0.107708232035065
2,3,27,12,19,3.67775370126472,13,0.0471927098162762
2,4,27,12,19,4.08353320269489,14,0.0264240056607781
2,6,27,12,19,4.69034393421528,15,0.0116994801783567
2,8,27,12,19,5.15724695283285,16,0.00657174839545872
3,2,27,12,19,3.86122982723387,14,0.00592662587460287
3,3,27,12,19,4.40810493570614,15,0.00204324830326624
3,4,27,12,19,4.82376406970749,15,0.000877704338617783
3,6,27,12,19,5.50257688624743,17,0.000268705254274213
3,8,27,12,19,6.0183353707531,18,0.000115135735601566
1,2,27,13,17,2.40261045938608,10,1.53769391276156
1,3,27,13,17,2.94695434349705,12,1.0303293860794
1,4,27,13,17,3.35496103230775,13,0.774124478460661
1,6,27,13,17,3.97213263643844,14,0.516742693287275
1,8,27,13,17,4.44207247156162,15,0.387730696845269
2,2,27,13,17,3.62362432653533,13,0.107694083561322
2,3,27,13,17,4.20279657406946,14,0.0471916405717576
2,4,27,13,17,4.706091130146,15,0.0264235393725921
2,6,27,13,17,5.44072619247973,16,0.011699395686345
2,8,27,13,17,5.99854205036288,17,0.00657172189942969
3,2,27,13,17,4.41845642450562,14,0.00592662194210085
3,3,27,13,17,5.10658595638974,16,0.00204323111756511
3,4,27,13,17,5.5971985227332,16,0.000877703011432967
3,6,27,13,17,6.40559055443289,18,0.000268704016579338
3,8,27,13,17,7.00992020684554,18,0.000115157492241609

